Density biases and temperature relations for DESIRED HII regions

We present a first study based on the analysis of the DEep Spectra of Ionized REgions Database (DESIRED). This is a compilation of 190 high signal-to-noise ratio optical spectra of HII regions and other photoionized nebulae, mostly observed with 8-10m telescopes and containing $\sim$29380 emission lines. We find that the electron density --$n_{\rm e}$-- of the objects is underestimated when [SII] $\lambda6731/\lambda6716$ and/or [OII] $\lambda3726/\lambda3729$ are the only density indicators available. This is produced by the non-linear density dependence of the indicators in the presence of density inhomogeneities. The average underestimate is $\sim 300$ cm$^{-3}$ in extragalactic HII regions, introducing systematic overestimates of $T_{\rm e}$([OII]) and $T_{\rm e}$([SII]) compared to $T_{\rm e}$([NII]). The high-sensitivity of [OII] $\lambda\lambda7319+20+30+31/\lambda\lambda3726+29$ and [SII] $\lambda\lambda4069+76/\lambda\lambda6716+31$ to density makes them more suitable for the diagnosis of the presence of high-density clumps. If $T_{\rm e}$([NII]) is adopted, the density underestimate has a small impact in the ionic abundances derived from optical spectra, being limited to up to $\sim$0.1 dex when auroral [SII] and/or [OII] lines are used. However, these density effects are critical for the analysis of infrared fine structure lines, such as those observed by the JWST in local star forming regions, implying strong underestimates of the ionic abundances. We present temperature relations between $T_{\rm e}$([OIII]), $T_{\rm e}$([ArIII]), $T_{\rm e}$([SIII]) and $T_{\rm e}$([NII]) for the extragalactic HII regions. We confirm a non-linear dependence between $T_{\rm e}$([OIII])-$T_{\rm e}$([NII]) due to a more rapid increase of $T_{\rm e}$([OIII]) at lower metallicities.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
